CBinfer: Change-Based Inference for Convolutional Neural Networks on Video Data

Extracting per-frame features using convolutional neural networks for real-time processing of video data is currently mainly performed on powerful GPU-accelerated workstations and compute clusters. However, there are many applications such as smart surveillance cameras that require or would benefit from on-site processing. To this end, we propose and evaluate a novel algorithm for change-based evaluation of CNNs for video data recorded with a static camera setting, exploiting the spatio-temporal sparsity of pixel changes. We achieve an average speed-up of 8.6x over a cuDNN baseline on a realistic benchmark with a negligible accuracy loss of less than 0.1% and no retraining of the network. The resulting energy efficiency is 10x higher than that of per-frame evaluation and reaches an equivalent of 328 GOp/s/W on the Tegra X1 platform.

==> plotdata-merged/outp-eval2-mode_thr-pictureset10-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
93.170103092784,0.0278883934021,35.857210760829,0.51117318435754


==> plotdata-merged/outp-eval2-mode_thr-pictureset10-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,93.170103092784,0.071206378936768,14.043685621031,0.51117318435754,0,1,740782,183318,47698,971798
0.05,93.17605075337,0.0067460536956787,148.23481180421,0.51830985915493,-0.0059476605868412,2,21331,8720,3995,34046
0.1,92.920301348136,0.0057496070861816,173.9249282622,0.40056022408964,0.2498017446471,3,16352,7392,3551,27295
0.15,92.74385408406,0.0052987575531006,188.72348658694,0.3203125,0.42624900872323,4,13133,6421,3050,22604
0.2,92.640761300555,0.0049748420715332,201.01140611521,0.27864583333333,0.52934179222839,5,10649,5894,2903,19446
0.25,92.505947660587,0.0047679901123047,209.73197855828,0.24129930394432,0.66415543219667,6,8047,5243,2710,16000
0.3,92.478191911182,0.0043067932128906,232.19131975199,0.21286031042129,0.6919111816019,7,5502,4312,2517,12331
0.35,92.327517842982,0.0039970397949219,250.18514983776,0.18803418803419,0.84258524980174,8,3541,3195,2214,8950
0.4,92.21847739889,0.0038784027099609,257.83810366873,0.13577586206897,0.95162569389373,9,2721,2409,1816,6946
0.45,92.155035685964,0.0037886142730713,263.94874957522,0.11088709677419,1.01506740682,10,2254,2084,1647,5985
0.5,92.206582077716,0.0037462711334229,266.93209444409,0.085603112840467,0.9635210150674,11,1705,1632,1398,4735
0.55,92.252180808882,0.0036373615264893,274.92455526278,0.071146245059289,0.91792228390166,12,1377,1346,1253,3976
0.6,92.234337827121,0.003564453125,280.54794520548,0.073359073359073,0.93576526566217,13,971,1059,1043,3073
0.65,92.210547184774,0.0033859252929688,295.34024335286,0.081439393939394,0.95955590800951,14,711,827,837,2375
0.7,92.127279936558,0.0031972408294678,312.76968277878,0.075675675675676,1.0428231562252,15,574,676,697,1947


==> plotdata-merged/outp-eval2-mode_thr-pictureset15-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
96.217287866772,0.027883052825928,35.864078666097,0.48053691275168


==> plotdata-merged/outp-eval2-mode_thr-pictureset15-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.217287866772,0.072162437438965,13.857625039977,0.48053691275168,0,1,744879,186266,47945,979090
0.05,96.169706582078,0.0054827690124512,182.38959141431,0.46102150537634,0.047581284694687,2,12261,5491,2861,20613
0.1,95.757335448057,0.0049675464630127,201.30662238306,0.37926675094817,0.4599524187153,3,9527,4546,2611,16684
0.15,95.52537668517,0.0047996520996094,208.34843427118,0.32033096926714,0.69191118160191,4,8223,4218,2466,14907
0.2,95.285487708168,0.0045404434204102,220.24280613317,0.27833894500561,0.93180015860429,5,7028,3795,2234,13057
0.25,95.061459159397,0.0043459892272949,230.09721094556,0.25161987041037,1.1558287073751,6,6279,3568,2145,11992
0.3,94.946471054718,0.0040731906890869,245.50777911755,0.21522842639594,1.2708168120539,7,5463,3261,2070,10794
0.35,94.817605075337,0.0039559841156006,252.78160143679,0.19091847265222,1.3996827914354,8,4618,2884,1888,9390
0.4,94.653053132435,0.0038574695587158,259.23730175408,0.16487804878049,1.5642347343378,9,3902,2607,1765,8274
0.45,94.571768437748,0.0037981986999512,263.28269766741,0.15284249767008,1.6455194290246,10,3341,2385,1700,7426
0.5,94.514274385408,0.0037439823150635,267.09527872945,0.13528336380256,1.703013481364,11,2954,2235,1645,6834
0.55,94.522204599524,0.0036613464355469,273.12356740988,0.14030384271671,1.6950832672482,12,2288,1971,1447,5706
0.6,94.405233941316,0.0035885334014893,278.66537332075,0.10810810810811,1.812053925456,13,1907,1763,1413,5083
0.65,94.43695479778,0.0036373138427734,274.92815941269,0.084294587400177,1.7803330689929,14,1581,1601,1321,4503
0.7,94.514274385408,0.0034995555877686,285.75056887084,0.07277628032345,1.703013481364,15,1166,1241,1150,3557


==> plotdata-merged/outp-eval2-mode_thr-pictureset16-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
94.829500396511,0.027948999404907,35.779456198508,0.70283018867925


==> plotdata-merged/outp-eval2-mode_thr-pictureset16-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,94.829500396511,0.07358226776123,13.590230777406,0.70283018867925,0,1,757399,191002,49173,997574
0.05,94.855273592387,0.01239767074585,80.660312771637,0.71190476190476,-0.025773195876297,2,54679,22322,9739,86740
0.1,94.696669310071,0.010262012481689,97.446772919474,0.61123110151188,0.13283108643932,3,37614,18439,7733,63786
0.15,94.563838223632,0.0090889930725098,110.02318870993,0.63982102908277,0.26566217287866,4,24584,14958,6814,46356
0.2,94.004758128469,0.008123254776001,123.10336528584,0.50877192982456,0.82474226804123,5,15657,11169,6036,32862
0.25,94.068199841396,0.0064338207244873,155.42863919008,0.53441295546559,0.76130055511499,6,9508,7139,4621,21268
0.3,93.790642347343,0.0049682140350342,201.27957309173,0.46460980036298,1.0388580491673,7,6451,4835,3226,14512
0.35,93.641950832672,0.003962230682373,252.38308421787,0.51167315175097,1.1875495638382,8,4345,3168,2202,9715
0.4,93.572561459159,0.003759765625,265.97402597403,0.53501945525292,1.2569389373513,9,3186,2519,1817,7522
0.45,93.534892942109,0.0036251544952393,275.85031239724,0.52046783625731,1.2946074544013,10,2488,2110,1579,6177
0.5,93.526962727994,0.0036582946777344,273.35140771637,0.52857142857143,1.302537668517,11,1835,1711,1463,5009
0.55,93.489294210944,0.0035285949707031,283.39891891892,0.48975409836066,1.340206185567,12,1202,1241,1196,3639
0.6,93.427835051546,0.0033917903900146,294.82953986307,0.47094188376754,1.4016653449643,13,876,1063,1081,3020
0.65,93.455590800952,0.0032724380493164,305.5825610538,0.496,1.3739095955591,14,665,871,924,2460
0.7,93.469468675654,0.0031941413879395,313.07317947034,0.49596774193548,1.3600317208565,15,506,627,653,1786


==> plotdata-merged/outp-eval2-mode_thr-pictureset3-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
96.528548770817,0.028523540496826,35.058761380316,0.47987616099071


==> plotdata-merged/outp-eval2-mode_thr-pictureset3-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.528548770817,0.073321914672852,13.638487271668,0.47987616099071,0,1,759201,190511,49326,999038
0.05,96.538461538462,0.0055709362030029,179.50304285678,0.43788819875776,-0.009912767644721,2,14942,7128,3950,26020
0.1,96.449246629659,0.0039934158325195,250.4121889478,0.42769230769231,0.079302141157811,3,8534,4340,2535,15409
0.15,96.465107057891,0.0037646293640137,265.6303989867,0.40557275541796,0.063441712926249,4,6152,3129,1871,11152
0.2,96.475019825535,0.0036422252655029,274.55742769988,0.41692789968652,0.053528945281528,5,5024,2568,1495,9087
0.25,96.419508326725,0.003583812713623,279.03243832992,0.42056074766355,0.10904044409199,6,4376,2328,1287,7991
0.3,96.373909595559,0.0035111427307129,284.8075617242,0.41993957703927,0.15463917525773,7,3779,2115,1242,7136
0.35,96.284694686757,0.00350022315979,285.69606975002,0.39488636363636,0.24385408406027,8,3138,1745,1028,5911
0.4,96.104282315623,0.0034594535827637,289.06299104066,0.33866666666667,0.42426645519429,9,2766,1571,925,5262
0.45,96.134020618557,0.0034157752990723,292.759304241,0.30933333333333,0.39452815226011,10,2332,1364,815,4511
0.5,96.048770816812,0.0032949924468994,303.49083226003,0.26330532212885,0.47977795400476,11,1980,1311,797,4088
0.55,96.084456780333,0.0032636165618896,306.40854433616,0.34650455927052,0.44409199048374,12,1678,1213,772,3663
0.6,96.046788263283,0.0032249927520752,310.07821625538,0.24556213017751,0.48176050753371,13,1152,1107,730,2989
0.65,96.028945281523,0.0031559944152832,316.85734143172,0.25443786982249,0.4996034892942,14,894,877,670,2441
0.7,96.028945281523,0.0031375885009766,318.71610942249,0.26946107784431,0.4996034892942,15,801,792,548,2141


==> plotdata-merged/outp-eval2-mode_thr-pictureset4-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
94.159397303727,0.027971792221069,35.750301306999,0.64090909090909


==> plotdata-merged/outp-eval2-mode_thr-pictureset4-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,94.159397303727,0.073765325546265,13.556504937714,0.64090909090909,0,1,759358,190924,49325,999607
0.05,94.175257731959,0.007166051864624,139.54685493369,0.62355658198614,-0.015860428231562,2,15463,7623,4971,28057
0.1,94.000793021412,0.0047384262084961,211.04053455702,0.50730688935282,0.15860428231562,3,7234,4036,2448,13718
0.15,93.860031720856,0.0039170742034912,255.29258524353,0.41420118343195,0.29936558287073,4,5315,2941,1849,10105
0.2,93.806502775575,0.0036947727203369,270.65264244693,0.38419117647059,0.35289452815226,5,4356,2378,1509,8243
0.25,93.808485329104,0.0035999774932861,277.77951441779,0.39602169981917,0.35091197462332,6,3781,2140,1303,7224
0.3,93.745043616178,0.0035613536834717,280.79210572121,0.39162112932605,0.41435368754956,7,3068,1896,1237,6201
0.35,93.592386994449,0.0035249710083008,283.69027650019,0.39090909090909,0.56701030927836,8,2531,1631,1047,5209
0.4,93.495241871531,0.0034550189971924,289.43400913645,0.3879472693032,0.66415543219667,9,2263,1517,972,4752
0.45,93.43973037272,0.0033865928649902,295.28202528794,0.3040293040293,0.71966693100714,10,1979,1308,821,4108
0.5,93.493259318002,0.0032496452331543,307.72589875275,0.28021015761821,0.66613798572561,11,1231,972,699,2902
0.55,93.406026962728,0.0031373023986816,318.74517433201,0.235,0.75337034099921,12,900,793,627,2320
0.6,93.380253766852,0.0030642032623291,326.34910754579,0.20910623946037,0.77914353687549,13,701,588,469,1758
0.65,93.437747819191,0.0030475616455078,328.13118037301,0.2129471890971,0.72164948453609,14,569,480,399,1448
0.7,93.388183980967,0.0029964447021484,333.72883513686,0.17434210526316,0.77121332275972,15,467,447,384,1298


==> plotdata-merged/outp-eval2-mode_thr-pictureset9-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
97.648691514671,0.028616046905518,34.945427763022,0.60035523978686


==> plotdata-merged/outp-eval2-mode_thr-pictureset9-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,97.648691514671,0.071514654159546,13.983148093942,0.60035523978686,0,1,743065,185250,47971,976286
0.05,97.664551942902,0.0065185546875,153.40823970037,0.61690647482014,-0.015860428231562,2,18697,8236,4510,31443
0.1,97.194686756542,0.0056331634521484,177.52014627209,0.5375,0.45400475812846,3,13979,6710,3629,24318
0.15,97.151070578906,0.0052373886108398,190.93484831931,0.49557522123894,0.49762093576526,4,11205,5852,3348,20405
0.2,96.889373513085,0.0048686027526855,205.39773951539,0.38287560581583,0.75931800158604,5,9063,5123,3040,17226
0.25,96.84179222839,0.0046813488006592,213.613649096,0.34335443037975,0.80689928628072,6,7555,4270,2679,14504
0.3,96.772402854877,0.0043973922729492,227.40750379527,0.34231378763867,0.8762886597938,7,6976,3947,2448,13371
0.35,96.554321966693,0.0041801929473877,239.22340728911,0.3071104387292,1.0943695479778,8,6151,3639,2277,12067
0.4,96.477002379064,0.0040359973907471,247.77022955778,0.28011204481793,1.1716891356067,9,5493,3379,2162,11034
0.45,96.338223632038,0.0039599418640137,252.52895985358,0.24331550802139,1.3104678826328,10,4888,3179,2079,10146
0.5,96.193497224425,0.0038849353790283,257.40453892701,0.22339027595269,1.4551942902458,11,4218,2945,1976,9139
0.55,96.163758921491,0.0038413524627686,260.32497920779,0.21842105263158,1.48493259318,12,3747,2787,1920,8454
0.6,96.24107850912,0.0037771701812744,264.74846300481,0.2156862745098,1.4076130055511,13,3152,2477,1822,7451
0.65,96.239095955591,0.0037558555603027,266.25092044791,0.19974226804124,1.4095955590801,14,2880,2384,1796,7060
0.7,96.268834258525,0.0037214279174805,268.7140587361,0.19465648854962,1.3798572561459,15,2443,2234,1728,6405


==> plotdata-merged/outp-eval2-mode_thr1-pictureset10-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
93.170103092784,0.027734756469727,36.055842101644,0.51117318435754


==> plotdata-merged/outp-eval2-mode_thr1-pictureset10-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,93.170103092784,0.071370220184326,14.011446194468,0.51117318435754,0,1,740782,183318,47698,971798
0.01,93.164155432197,0.061434555053711,16.277484212683,0.51260504201681,0.0059476605868412,2,429764,161053,46611,637428
0.02,93.189928628073,0.026598215103149,37.59650774016,0.51820728291317,-0.019825535289456,3,72269,48875,25139,146283
0.03,93.193893735131,0.011924362182617,83.861927764804,0.51810584958217,-0.02379064234735,4,28129,16028,9336,53493
0.04,93.178033306899,0.0088630199432373,112.8283594536,0.51540616246499,-0.0079302141157882,5,23330,10987,6028,40345
0.05,93.181998413957,0.0075626373291016,132.2290037831,0.51830985915493,-0.011895321173668,6,21331,9299,4514,35144
0.06,93.12053925456,0.0067929267883301,147.21195018883,0.52421652421652,0.049563838223634,7,19778,8605,3985,32368
0.07,93.041237113402,0.0063424587249756,157.66756132951,0.50561797752809,0.12886597938144,8,18664,8300,3891,30855
0.08,93.039254559873,0.0061962604522705,161.3876640117,0.46397694524496,0.13084853291039,9,17960,8142,3859,29961
0.09,92.993655828707,0.0060247898101807,165.9808941899,0.42406876790831,0.17644726407613,10,17044,7951,3803,28798
0.1,92.922283901665,0.0059267520904541,168.72647695365,0.40056022408964,0.24781919111815,11,16352,7683,3712,27747
0.11,92.870737509913,0.0058460235595703,171.05644371941,0.38611111111111,0.29936558287073,12,15635,7459,3621,26715
0.12,92.833068992863,0.0057228088378906,174.73936808426,0.37254901960784,0.3370340999207,13,14678,7074,3470,25222
0.13,92.846946867565,0.0056568145751953,176.77793512712,0.39106145251397,0.32315622521809,14,13979,6812,3205,23996
0.14,92.827121332276,0.0054862022399902,182.27545326542,0.36538461538462,0.34298176050753,15,13563,6771,3195,23529


==> plotdata-merged/outp-eval2-mode_thr1-pictureset15-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
96.217287866772,0.028633737564087,34.923837580122,0.48053691275168


==> plotdata-merged/outp-eval2-mode_thr1-pictureset15-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.217287866772,0.072570991516113,13.779610545599,0.48053691275168,0,1,744879,186266,47945,979090
0.01,96.237113402062,0.063551616668701,15.735240933572,0.47785234899329,-0.019825535289442,2,475398,168031,47161,690590
0.02,96.239095955591,0.027956008911133,35.770485092447,0.48724832214765,-0.021808088818389,3,67269,49865,26655,143789
0.03,96.235130848533,0.010993146896362,90.965763436756,0.48387096774194,-0.017842981760509,4,17871,12080,8907,38858
0.04,96.197462331483,0.0066878318786621,149.52528983131,0.46639784946237,0.019825535289456,5,13581,6398,3636,23615
0.05,96.167724028549,0.0057826042175293,172.93246474808,0.46102150537634,0.049563838223634,6,12261,5662,2989,20912
0.06,96.137985725615,0.0054843902587891,182.33567503652,0.44979919678715,0.079302141157811,7,11574,5455,2954,19983
0.07,96.021015067407,0.005263614654541,189.98351240194,0.41342281879195,0.19627279936559,8,11046,5325,2922,19293
0.08,95.979381443299,0.0051899909973145,192.67856158468,0.4167776298269,0.23790642347343,9,10450,5108,2832,18390
0.09,95.866375892149,0.0051230430603027,195.19648541484,0.42077230359521,0.35091197462332,10,9934,4831,2774,17539
0.1,95.765265662173,0.0050636291503906,197.48681633268,0.37974683544304,0.45202220459953,11,9527,4676,2718,16921
0.11,95.652260111023,0.0050254344940186,198.98776935412,0.36004932182491,0.56502775574941,12,9279,4573,2666,16518
0.12,95.656225218081,0.0049981594085693,200.07365076942,0.35432098765432,0.56106264869152,13,8986,4516,2636,16138
0.13,95.56304520222,0.0049502372741699,202.01051881249,0.34401972872996,0.65424266455194,14,8772,4478,2613,15863
0.14,95.501586042823,0.0049542427062988,201.84719628867,0.33493975903614,0.71570182394925,15,8436,4407,2589,15432


==> plotdata-merged/outp-eval2-mode_thr1-pictureset16-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
94.829500396511,0.028526973724365,35.054542050701,0.70283018867925


==> plotdata-merged/outp-eval2-mode_thr1-pictureset16-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,94.829500396511,0.073828220367432,13.544956048286,0.70283018867925,0,1,757399,191002,49173,997574
0.01,94.823552735924,0.06597638130188,15.156939199566,0.70047169811321,0.0059476605868269,2,516710,178469,48891,744070
0.02,94.833465503569,0.039935207366943,25.040561097168,0.69789227166276,-0.0039651070578941,3,166380,86950,35850,289180
0.03,94.857256145916,0.023584032058716,42.401570584299,0.69392523364486,-0.027755749405245,4,81284,44401,21746,147431
0.04,94.922680412371,0.016949844360352,58.997591879909,0.69718309859155,-0.09318001586044,5,62261,29206,14617,106084
0.05,94.853291038858,0.013944244384766,71.714176287137,0.71190476190476,-0.02379064234735,6,54679,24280,11320,90279
0.06,94.835448057098,0.012248992919922,81.639364683899,0.70308788598575,-0.0059476605868412,7,49755,21689,9428,80872
0.07,94.873116574148,0.01171817779541,85.33750020346,0.7039627039627,-0.043616177636807,8,46503,20920,8908,76331
0.08,94.797779540048,0.011307954788208,88.43332138565,0.66125290023202,0.031720856463124,9,43500,20239,8677,72416
0.09,94.770023790642,0.011035060882568,90.62025218,0.62938596491228,0.059476605868355,10,40709,19582,8309,68600
0.1,94.702616970658,0.010880470275879,91.907792093961,0.61388286334056,0.1268834258525,11,37614,19077,8119,64810
0.11,94.686756542427,0.010582971572876,94.491418890606,0.6283185840708,0.14274385408406,12,34634,18516,7869,61019
0.12,94.690721649485,0.010298204421997,97.104306636601,0.64349775784753,0.13877874702617,13,31743,17706,7580,57029
0.13,94.68080888184,0.009843111038208,101.59389608817,0.63028953229399,0.14869151467089,14,29201,17026,7456,53683
0.14,94.613402061856,0.0096511840820312,103.61422924901,0.62061403508772,0.21609833465503,15,26894,16175,7328,50397


==> plotdata-merged/outp-eval2-mode_thr1-pictureset3-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
96.528548770817,0.027767372131348,36.013490771461,0.47987616099071


==> plotdata-merged/outp-eval2-mode_thr1-pictureset3-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.528548770817,0.073654794692993,13.576848651445,0.47987616099071,0,1,759201,190511,49326,999038
0.01,96.530531324346,0.065884590148926,15.178056017949,0.47987616099071,-0.0019825535289471,2,501711,175968,48838,726517
0.02,96.554321966693,0.0323899269104,30.873796126996,0.48606811145511,-0.025773195876283,3,105657,66543,29426,201626
0.03,96.548374306106,0.016531038284302,60.492268108146,0.47058823529412,-0.019825535289456,4,33074,26677,15538,75289
0.04,96.546391752577,0.010118579864502,98.828097755912,0.45201238390093,-0.017842981760509,5,19599,13404,9233,42236
0.05,96.528548770817,0.0070303440093994,142.2405502011,0.43788819875776,0,6,14942,8678,5384,29004
0.06,96.514670896114,0.0056589603424072,176.71090438754,0.43302180685358,0.013877874702615,7,12795,7509,4511,24815
0.07,96.506740681998,0.0051032066345215,195.95522415952,0.44099378881988,0.021808088818403,8,11215,6315,3532,21062
0.08,96.498810467883,0.0047905445098877,208.74453789877,0.44891640866873,0.029738302934177,9,10023,5913,3322,19258
0.09,96.498810467883,0.0044892311096191,222.75529496739,0.45061728395062,0.029738302934177,10,9321,5584,3121,18026
0.1,96.455194290246,0.0043204307556152,231.45840231331,0.42769230769231,0.07335448057097,11,8534,5167,2992,16693
0.11,96.455194290246,0.0042567253112793,234.92237033718,0.4223602484472,0.07335448057097,12,8030,4891,2825,15746
0.12,96.439333862014,0.0042054653167725,237.78581552242,0.40866873065015,0.089214908802532,13,7521,4617,2728,14866
0.13,96.441316415543,0.0039862155914307,250.86450470711,0.40432098765432,0.087232355273585,14,6909,4163,2441,13513
0.14,96.451229183188,0.0038973808288574,256.58257273595,0.4,0.077319587628864,15,6636,3930,2257,12823


==> plotdata-merged/outp-eval2-mode_thr1-pictureset4-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
94.159397303727,0.028047752380371,35.653480765177,0.64090909090909


==> plotdata-merged/outp-eval2-mode_thr1-pictureset4-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,94.159397303727,0.073363399505615,13.630775110462,0.64090909090909,0,1,759358,190924,49325,999607
0.01,94.161379857256,0.066348028182983,15.072037969871,0.63945578231293,-0.0019825535289471,2,504630,177027,49028,730685
0.02,94.167327517843,0.033625555038452,29.739286053612,0.6378132118451,-0.007930214115774,3,119086,70530,30207,219823
0.03,94.19111816019,0.018152236938477,55.089629084796,0.63700234192037,-0.031720856463124,4,38174,30170,16365,84709
0.04,94.171292624901,0.0120530128479,82.966807769909,0.62588235294118,-0.011895321173668,5,20444,15156,10464,46064
0.05,94.17327517843,0.0091653823852539,109.10619524275,0.62355658198614,-0.013877874702615,6,15463,10618,7717,33798
0.06,94.163362410785,0.0073230743408203,136.55467000052,0.61926605504587,-0.0039651070578799,7,12636,7715,4886,25237
0.07,94.175257731959,0.0062651634216309,159.6127559175,0.63386727688787,-0.015860428231562,8,10676,6793,4396,21865
0.08,94.171292624901,0.0056681632995605,176.42399259695,0.64559819413093,-0.011895321173668,9,9061,5834,3787,18682
0.09,94.080095162569,0.00526123046875,190.06960556845,0.59071729957806,0.079302141157811,10,7797,4681,2829,15307
0.1,93.992862807296,0.0050839424133301,196.6977433454,0.50625,0.16653449643141,11,7234,4512,2786,14532
0.11,93.998810467883,0.0049285888671875,202.89783281734,0.49382716049383,0.16058683584457,12,6687,4165,2584,13436
0.12,93.957176843775,0.0047127246856689,212.1914745075,0.46060606060606,0.20222045995243,13,6079,3684,2272,12035
0.13,93.911578112609,0.0046182155609131,216.53385096695,0.42712550607287,0.24781919111817,14,5786,3530,2196,11512
0.14,93.905630452022,0.0043355941772461,230.64889358145,0.43117408906883,0.253766851705,15,5553,3491,2190,11234


==> plotdata-merged/outp-eval2-mode_thr1-pictureset9-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
97.648691514671,0.027721977233887,36.072463070117,0.60035523978686


==> plotdata-merged/outp-eval2-mode_thr1-pictureset9-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,97.648691514671,0.072135162353516,13.862864757956,0.60035523978686,0,1,743065,185250,47971,976286
0.01,97.634813639968,0.063729476928711,15.691326026708,0.60035523978686,0.013877874702615,2,493783,171996,47567,713346
0.02,97.634813639968,0.031756591796875,31.48952527388,0.60320284697509,0.013877874702615,3,88660,61199,29760,179619
0.03,97.638778747026,0.014199590682983,70.424565209361,0.60606060606061,0.009912767644721,4,27590,18965,12349,58904
0.04,97.654639175258,0.0089748382568359,111.42262081863,0.608228980322,-0.0059476605868412,5,20500,10357,6234,37091
0.05,97.664551942902,0.007367992401123,135.72218123455,0.61690647482014,-0.015860428231562,6,18697,8832,4902,32431
0.06,97.583267248216,0.0066107749938965,151.26819486721,0.61121157323689,0.065424266455182,7,17476,8147,4448,30071
0.07,97.476209357653,0.006427001953125,155.59354226021,0.5956678700361,0.17248215701824,8,16416,7819,4254,28489
0.08,97.398889770024,0.0061578273773193,162.39493878689,0.5773381294964,0.2498017446471,9,15432,7444,4028,26904
0.09,97.264076130056,0.0058979988098145,169.54903387501,0.55892857142857,0.38461538461537,10,14611,7150,3830,25591
0.1,97.1986518636,0.0057833671569824,172.90965156737,0.53571428571429,0.45003965107057,11,13979,6957,3771,24707
0.11,97.226407613006,0.0057064056396484,175.24166053881,0.53191489361702,0.42228390166534,12,13250,6725,3701,23676
0.12,97.18080888184,0.0056074142456055,178.33531752781,0.51327433628319,0.46788263283108,13,12581,6461,3629,22671
0.13,97.174861221253,0.005521821975708,181.09964508079,0.5,0.47383029341792,14,12072,6333,3575,21980
0.14,97.164948453608,0.0054348468780518,183.99782412241,0.48776223776224,0.48374306106264,15,11631,6209,3528,21368


==> plotdata-merged/outp-eval2-mode_thr2-pictureset10-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
93.178033306899,0.027850151062012,35.906447967675,0.51540616246499


==> plotdata-merged/outp-eval2-mode_thr2-pictureset10-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,93.178033306899,0.0088790416717529,112.62476706031,0.51540616246499,-0.0079302141157882,1,23330,10987,6028,40345
0.075,93.178033306899,0.0070997714996338,140.84960340647,0.51540616246499,-0.0079302141157882,2,23330,8690,4221,36241
0.15,93.181998413957,0.0062734127044678,159.40287162804,0.51685393258427,-0.011895321173668,3,23330,7698,3769,34797
0.225,93.140364789849,0.0059085845947266,169.24527083737,0.52631578947368,0.029738302934177,4,23330,6982,3537,33849
0.3,93.041237113402,0.0056236267089844,177.82119115452,0.51479289940828,0.12886597938144,5,23330,6304,3178,32812
0.375,92.973830293418,0.0054698944091797,182.81888555687,0.47230320699708,0.19627279936559,6,23330,5752,3004,32086
0.45,92.888580491673,0.0053619384765625,186.49971542402,0.4297994269341,0.28152260111023,7,23330,5175,2725,31230
0.525,92.868754956384,0.0051680088043213,193.49812236462,0.42090395480226,0.30134813639968,8,23330,4799,2628,30757
0.6,92.858842188739,0.0050950050354004,196.27065980346,0.40056818181818,0.3112609040444,9,23330,4431,2533,30294
0.675,92.823156225218,0.0049727916717529,201.09428787864,0.36182336182336,0.34694686756542,10,23330,4038,2458,29826
0.75,92.753766851705,0.0046640396118164,214.40641230115,0.35754189944134,0.41633624107851,11,23330,3469,2289,29088
0.825,92.731958762887,0.0045051574707031,221.96782387807,0.35933147632312,0.4381443298969,12,23330,3173,2187,28690
0.9,92.68834258525,0.0043972492218018,227.41490180769,0.31232876712329,0.48176050753371,13,23330,2780,1957,28067
0.975,92.6506740682,0.0043424129486084,230.28671198129,0.30434782608696,0.51942902458366,14,23330,2370,1687,27387
1.05,92.674464710547,0.0043134212493896,231.83453277175,0.29222520107239,0.49563838223632,15,23330,2173,1632,27135


==> plotdata-merged/outp-eval2-mode_thr2-pictureset15-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
96.197462331483,0.028025817871094,35.68138509283,0.46639784946237


==> plotdata-merged/outp-eval2-mode_thr2-pictureset15-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.197462331483,0.0067119598388672,148.98778061949,0.46639784946237,0.019825535289456,1,13581,6398,3636,23615
0.075,96.197462331483,0.005519437789917,181.17787319332,0.46505376344086,0.019825535289456,2,13581,5556,2946,22083
0.15,96.18358445678,0.0052746295928955,189.58677237676,0.46630727762803,0.033703409992071,3,13581,5096,2782,21459
0.225,96.171689135607,0.005109977722168,195.69556940764,0.45209176788124,0.04559873116574,4,13581,4660,2702,20943
0.3,96.193497224425,0.0050784587860107,196.91013398684,0.47043010752688,0.02379064234735,5,13581,4245,2570,20396
0.375,96.122125297383,0.0049262523651123,202.99406645953,0.46102150537634,0.095162569389373,6,13581,3998,2467,20046
0.45,96.028945281523,0.0047601699829102,210.07653163441,0.44764397905759,0.1883425852498,7,13581,3734,2336,19651
0.525,95.935765265662,0.0047338008880615,211.24673885671,0.42693773824651,0.28152260111024,8,13581,3581,2215,19377
0.6,95.927835051546,0.0045703887939453,218.79976629664,0.41697877652934,0.28945281522601,9,13581,3403,2167,19151
0.675,95.779143536875,0.0043664455413818,229.01923097924,0.39429928741093,0.43814432989691,10,13581,3139,2069,18789
0.75,95.745440126883,0.004317045211792,231.63991826365,0.38686987104338,0.47184773988899,11,13581,3047,2042,18670
0.825,95.65820777161,0.0042818069458008,233.54626041249,0.37528868360277,0.55908009516257,12,13581,2971,2000,18552
0.9,95.644329896907,0.0042608261108398,234.69627109539,0.35844748858447,0.57295796986519,13,13581,2847,1903,18331
0.975,95.632434575734,0.0042341709136963,236.17374460849,0.34537246049661,0.58485329103885,14,13581,2758,1853,18192
1.05,95.588818398097,0.004218864440918,237.03060717031,0.34260289210234,0.62846946867566,15,13581,2702,1847,18130


==> plotdata-merged/outp-eval2-mode_thr2-pictureset16-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
94.922680412371,0.027949619293213,35.778662654015,0.69718309859155


==> plotdata-merged/outp-eval2-mode_thr2-pictureset16-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,94.922680412371,0.016871643066406,59.271050013566,0.69718309859155,-0.09318001586044,1,62261,29206,14617,106084
0.075,94.942505947661,0.012445449829102,80.350651340996,0.70379146919431,-0.11300555114988,2,62261,22016,10069,94346
0.15,94.881046788263,0.011223316192627,89.10022517738,0.69668246445498,-0.051546391752581,3,62261,18879,7729,88869
0.225,94.764076130056,0.010396242141724,96.188602224516,0.65825688073394,0.065424266455182,4,62261,16615,7220,86096
0.3,94.740285487708,0.010034227371216,99.658893804679,0.6551724137931,0.089214908802532,5,62261,14470,6718,83449
0.375,94.750198255353,0.0097556114196777,102.50510777653,0.64785553047404,0.079302141157811,6,62261,12853,6435,81549
0.45,94.708564631245,0.0093857765197754,106.54419460053,0.6318082788671,0.12093576526566,7,62261,11007,6105,79373
0.525,94.609436954798,0.0088870048522949,112.52384989323,0.63066954643629,0.22006344171292,8,62261,9108,5601,76970
0.6,94.395321173672,0.0085351943969727,117.16194775302,0.64192139737991,0.43417922283901,9,62261,7556,5146,74963
0.675,94.316019032514,0.0075506210327148,132.43943718898,0.63225806451613,0.51348136399682,10,62261,6045,4476,72782
0.75,94.325931800159,0.0070638179779053,141.56650173148,0.62367864693446,0.5035685963521,11,62261,5082,4014,71357
0.825,94.230769230769,0.0067206859588623,148.79433529867,0.61134453781513,0.59873116574147,12,62261,4307,3489,70057
0.9,94.137589214909,0.0062660694122314,159.58967802814,0.5983606557377,0.6919111816019,13,62261,3706,3070,69037
0.975,94.066217287867,0.006022834777832,166.03477214428,0.57256461232604,0.76328310864392,14,62261,3082,2737,68080
1.05,94.006740681998,0.0057775974273682,173.08232575414,0.56188605108055,0.82275971451229,15,62261,2664,2506,67431


==> plotdata-merged/outp-eval2-mode_thr2-pictureset3-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
96.546391752577,0.027849245071411,35.907616074899,0.45201238390093


==> plotdata-merged/outp-eval2-mode_thr2-pictureset3-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.546391752577,0.010126209259033,98.753637656455,0.45201238390093,-0.017842981760509,1,19599,13404,9233,42236
0.075,96.552339413164,0.0057699203491211,173.3126177647,0.45510835913313,-0.02379064234735,2,19599,6651,4543,30793
0.15,96.542426645519,0.0042004108428955,238.0719499597,0.4472049689441,-0.013877874702615,3,19599,3525,2398,25522
0.225,96.566217287867,0.0039835929870605,251.02966172704,0.440625,-0.037668517049966,4,19599,2661,1677,23937
0.3,96.56026962728,0.0039098262786865,255.76583938045,0.43710691823899,-0.031720856463124,5,19599,2356,1419,23374
0.375,96.566217287867,0.0039221286773682,254.96358795424,0.43081761006289,-0.037668517049966,6,19599,2234,1291,23124
0.45,96.562252180809,0.0038601398468018,259.05797190963,0.42319749216301,-0.033703409992071,7,19599,2149,1264,23012
0.525,96.564234734338,0.0038399696350098,260.41872594064,0.43533123028391,-0.035685963521018,8,19599,1995,1125,22719
0.6,96.568199841396,0.0038321971893311,260.94690606841,0.4384858044164,-0.039651070578913,9,19599,1918,1109,22626
0.675,96.582077716098,0.0038412094116211,260.33467401559,0.46540880503145,-0.053528945281528,10,19599,1842,1093,22534
0.75,96.586042823156,0.0038376331329346,260.57727910936,0.48427672955975,-0.057494052339408,11,19599,1794,1087,22480
0.825,96.59793814433,0.0038275718688965,261.2622399402,0.50156739811912,-0.06938937351309,12,19599,1723,1069,22391
0.9,96.586042823156,0.0038459300994873,260.01512615461,0.4984520123839,-0.057494052339408,13,19599,1644,1032,22275
0.975,96.574147501983,0.0038074016571045,262.64631106992,0.4953560371517,-0.04559873116574,14,19599,1592,1021,22212
1.05,96.544409199048,0.0037899971008301,263.85244457865,0.46273291925466,-0.015860428231562,15,19599,1523,1003,22125


==> plotdata-merged/outp-eval2-mode_thr2-pictureset4-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
94.171292624901,0.027838134765625,35.92194694146,0.62588235294118


==> plotdata-merged/outp-eval2-mode_thr2-pictureset4-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,94.171292624901,0.012076663970947,82.80432430725,0.62588235294118,-0.011895321173668,1,20444,15156,10464,46064
0.075,94.183187946075,0.0069901943206787,143.05753947952,0.62588235294118,-0.023790642347336,2,20444,6715,5098,32257
0.15,94.189135606661,0.0047744274139404,209.44919951661,0.62117647058824,-0.029738302934177,3,20444,3679,2322,26445
0.225,94.103885804917,0.0042596340179443,234.76195273757,0.5868544600939,0.055511498810475,4,20444,2796,1799,25039
0.3,94.113798572561,0.0042021751403809,237.97199464403,0.55936073059361,0.04559873116574,5,20444,2245,1302,23991
0.375,94.103885804917,0.0040299415588379,248.14255626287,0.53440366972477,0.055511498810475,6,20444,1990,1124,23558
0.45,94.068199841396,0.004041862487793,247.41069321882,0.5123595505618,0.091197462331493,7,20444,1889,1103,23436
0.525,94.058287073751,0.0040247440338135,248.46300574611,0.51685393258427,0.10111022997621,8,20444,1831,1087,23362
0.6,94.062252180809,0.0040329456329346,247.95771900162,0.509977827051,0.09714512291832,9,20444,1714,1052,23210
0.675,94.06026962728,0.0040256977081299,248.40414569144,0.50666666666667,0.099127676447267,10,20444,1614,1007,23065
0.75,94.036478984933,0.003980541229248,251.22211840245,0.49676025917927,0.12291831879462,11,20444,1529,982,22955
0.825,94.012688342585,0.0039541244506836,252.90048719309,0.50099800399202,0.14670896114195,12,20444,1333,910,22687
0.9,93.986915146709,0.0039329528808594,254.26188166828,0.47904191616766,0.17248215701824,13,20444,1295,891,22630
0.975,93.925455987312,0.0039065837860107,255.97812686904,0.45437616387337,0.23394131641555,14,20444,1226,854,22524
1.05,93.90959555908,0.0038713932037354,258.30494278782,0.44587155963303,0.24980174464712,15,20444,1176,840,22460


==> plotdata-merged/outp-eval2-mode_thr2-pictureset9-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
97.654639175258,0.027899360656738,35.843115270761,0.608228980322


==> plotdata-merged/outp-eval2-mode_thr2-pictureset9-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,97.654639175258,0.0089410305023193,111.8439311599,0.608228980322,-0.0059476605868412,1,20500,10357,6234,37091
0.075,97.654639175258,0.0068336486816406,146.33471028246,0.608228980322,-0.0059476605868412,2,20500,8197,4734,33431
0.15,97.660586835845,0.0059852600097656,167.07711918419,0.60682226211849,-0.011895321173682,3,20500,6936,3902,31338
0.225,97.640761300555,0.0057084083557129,175.18017942764,0.59493670886076,0.007930214115774,4,20500,6115,3527,30142
0.3,97.569389373513,0.0054395198822021,183.83975454745,0.5773381294964,0.079302141157811,5,20500,5438,3283,29221
0.375,97.501982553529,0.0053465843200684,187.03529957369,0.57194244604317,0.14670896114194,6,20500,4982,3123,28605
0.45,97.498017446471,0.0051837921142578,192.90897049084,0.57117117117117,0.15067406819983,7,20500,4632,2854,27986
0.525,97.466296590008,0.0050065994262695,199.73637090937,0.54626334519573,0.18239492466296,8,20500,4282,2652,27434
0.6,97.416732751784,0.0049367904663086,202.56075416296,0.52575488454707,0.23195876288659,9,20500,4078,2569,27147
0.675,97.379064234734,0.0045870304107666,218.00596692205,0.50267379679144,0.26962727993656,10,20500,3843,2456,26799
0.75,97.230372720063,0.0044247627258301,226.00081901847,0.45233968804159,0.41831879460744,11,20500,3583,2291,26374
0.825,97.168913560666,0.0044106006622314,226.72648842665,0.43097643097643,0.47977795400475,12,20500,3412,2233,26145
0.9,97.164948453608,0.0043764114379883,228.49771191981,0.42358803986711,0.48374306106264,13,20500,3312,2193,26005
0.975,97.145122918319,0.0043499946594238,229.88533970579,0.4189852700491,0.5035685963521,14,20500,3161,2137,25798
1.05,97.119349722443,0.0043222427368164,231.3613697542,0.39967373572594,0.52934179222838,15,20500,2957,2060,25517


==> plotdata-merged/outp-eval2-mode_thr3-pictureset10-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
93.041237113402,0.027863550186157,35.88918114594,0.51479289940828


==> plotdata-merged/outp-eval2-mode_thr3-pictureset10-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,93.041237113402,0.0056007862091064,178.54636164724,0.51479289940828,0.12886597938144,1,23330,6304,3178,32812
0.25,93.043219666931,0.005601978302002,178.50836723924,0.51479289940828,0.1268834258525,2,23330,6304,3128,32762
0.5,93.04520222046,0.0054614543914795,183.10141004933,0.51479289940828,0.12490087232355,3,23330,6304,2978,32612
0.75,93.041237113402,0.0052808284759521,189.36422657047,0.51479289940828,0.12886597938144,4,23330,6304,2722,32356
1,93.00753370341,0.0051000118255615,196.07797671918,0.49008498583569,0.16256938937352,5,23330,6304,2425,32059
1.25,92.9520222046,0.0047840118408203,209.02958296787,0.4792243767313,0.21808088818398,6,23330,6304,2062,31696
1.5,92.890563045202,0.0046165466308594,216.61213022641,0.44973544973545,0.27954004758128,7,23330,6304,1886,31520
1.75,92.858842188739,0.0045495986938477,219.79960591959,0.43256997455471,0.3112609040444,8,23330,6304,1687,31321
2,92.842981760508,0.0045101642608643,221.72141460062,0.40355329949239,0.32712133227596,9,23330,6304,1489,31123
2.25,92.874702616971,0.0044585704803467,224.28713517213,0.41207349081365,0.29540047581284,10,23330,6304,1175,30809
2.5,92.860824742268,0.0043799877166748,228.31114256165,0.39440203562341,0.30927835051546,11,23330,6304,1016,30650
2.75,92.83901665345,0.0043255805969238,231.18283837114,0.38557213930348,0.33108643933386,12,23330,6304,916,30550
3,92.852894528152,0.0042101383209229,237.52188735234,0.38024691358025,0.31720856463124,13,23330,6304,795,30429
3.25,92.837034099921,0.0041574478149414,240.53218332798,0.34027777777778,0.33306899286281,14,23330,6304,688,30322
3.5,92.773592386994,0.0040425777435303,247.36691869449,0.31947483588621,0.39651070578905,15,23330,6304,574,30208


==> plotdata-merged/outp-eval2-mode_thr3-pictureset15-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
96.193497224425,0.02812647819519,35.553686923057,0.47043010752688


==> plotdata-merged/outp-eval2-mode_thr3-pictureset15-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.193497224425,0.0050419807434082,198.33475193403,0.47043010752688,0.02379064234735,1,13581,4245,2570,20396
0.25,96.193497224425,0.0049499988555908,202.02024872603,0.47043010752688,0.02379064234735,2,13581,4245,2536,20362
0.5,96.191514670896,0.0048359870910645,206.78301682147,0.47043010752688,0.025773195876297,3,13581,4245,2456,20282
0.75,96.195479777954,0.004767370223999,209.75924944238,0.47043010752688,0.021808088818403,4,13581,4245,2377,20203
1,96.213322759715,0.004541015625,220.21505376344,0.47043010752688,0.0039651070578941,5,13581,4245,2243,20069
1.25,96.132038065028,0.0044012546539307,227.20793924226,0.45942408376963,0.085249801744652,6,13581,4245,2109,19935
1.5,96.009119746233,0.004332971572876,230.7884977275,0.42928039702233,0.20816812053926,7,13581,4245,1896,19722
1.75,95.806899286281,0.0043059349060059,232.2376027109,0.38659217877095,0.41038858049167,8,13581,4245,1786,19612
2,95.71371927042,0.004251766204834,235.1963753,0.37772925764192,0.50356859635211,9,13581,4245,1683,19509
2.25,95.681998413957,0.0042471885681152,235.44987088807,0.36989247311828,0.53528945281523,10,13581,4245,1626,19452
2.5,95.666137985726,0.0041982173919678,238.19633588133,0.36949516648765,0.5511498810468,11,13581,4245,1530,19356
2.75,95.616574147502,0.0042263507843018,236.61074317692,0.36421725239617,0.60071371927042,12,13581,4245,1375,19201
3,95.559080095163,0.0041428089141846,241.38212037154,0.34963579604579,0.65820777160984,13,13581,4245,1262,19088
3.25,95.539254559873,0.0041465759277344,241.16283348666,0.34242424242424,0.67803330689929,14,13581,4245,1134,18960
3.5,95.489690721649,0.0041862487792969,238.87734645526,0.3353115727003,0.72759714512291,15,13581,4245,1057,18883


==> plotdata-merged/outp-eval2-mode_thr3-pictureset16-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
94.740285487708,0.02793025970459,35.803462287022,0.6551724137931


==> plotdata-merged/outp-eval2-mode_thr3-pictureset16-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,94.740285487708,0.0099874496459961,100.12566124936,0.6551724137931,0.089214908802532,1,62261,14470,6718,83449
0.25,94.742268041237,0.0099608421325684,100.39311804073,0.6551724137931,0.087232355273585,2,62261,14470,6635,83366
0.5,94.750198255353,0.0096862316131592,103.23932360253,0.6551724137931,0.079302141157811,3,62261,14470,6306,83037
0.75,94.779936558287,0.0093142032623291,107.36291358859,0.65981735159817,0.049563838223619,4,62261,14470,5697,82428
1,94.760111022998,0.0089605808258057,111.59990847023,0.65454545454545,0.069389373513076,5,62261,14470,5129,81860
1.25,94.720459952419,0.0080876350402832,123.6455397677,0.65011286681716,0.10904044409199,6,62261,14470,4369,81100
1.5,94.536082474227,0.0071982383728027,138.92287921144,0.64142538975501,0.29341792228389,7,62261,14470,3443,80174
1.75,94.423076923077,0.0066991329193115,149.27304951919,0.62826086956522,0.40642347343378,8,62261,14470,2763,79494
2,94.290245836638,0.0061285495758057,163.17074499125,0.62770562770563,0.53925455987311,9,62261,14470,2141,78872
2.25,94.165344964314,0.0059705257415771,167.48943782894,0.6226012793177,0.66415543219667,10,62261,14470,1641,78372
2.5,93.990880253767,0.0058470726013184,171.02575394301,0.62632696390658,0.83862014274385,11,62261,14470,1254,77985
2.75,93.879857256146,0.0056620121002197,176.61565929207,0.63597430406852,0.94964314036478,12,62261,14470,985,77716
3,93.842188739096,0.0055808544158936,179.18403267287,0.63793103448276,0.98731165741474,13,62261,14470,847,77578
3.25,93.812450436162,0.0054302215576172,184.1545486477,0.6215644820296,1.0170499603489,14,62261,14470,557,77288
3.5,93.822363203807,0.0054075717926025,184.92588510207,0.62393162393162,1.0071371927042,15,62261,14470,536,77267


==> plotdata-merged/outp-eval2-mode_thr3-pictureset3-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
96.56026962728,0.027877187728882,35.871624129573,0.43710691823899


==> plotdata-merged/outp-eval2-mode_thr3-pictureset3-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.56026962728,0.0039107799530029,255.70346887764,0.43710691823899,-0.031720856463124,1,19599,2356,1419,23374
0.25,96.56026962728,0.0039413452148438,253.72048006194,0.43710691823899,-0.031720856463124,2,19599,2356,1402,23357
0.5,96.566217287867,0.003944206237793,253.5364379322,0.43710691823899,-0.037668517049966,3,19599,2356,1355,23310
0.75,96.566217287867,0.0038224220275879,261.61423118186,0.43710691823899,-0.037668517049966,4,19599,2356,1182,23137
1,96.564234734338,0.0038218021392822,261.65666446244,0.43710691823899,-0.035685963521018,5,19599,2356,1086,23041
1.25,96.566217287867,0.0038747787475586,258.0792517844,0.4384858044164,-0.037668517049966,6,19599,2356,948,22903
1.5,96.566217287867,0.0037423610687256,267.21098836691,0.4384858044164,-0.037668517049966,7,19599,2356,904,22859
1.75,96.562252180809,0.0037119388580322,269.4009891451,0.4384858044164,-0.033703409992071,8,19599,2356,867,22822
2,96.552339413164,0.0036566257476807,273.47616874226,0.4384858044164,-0.02379064234735,9,19599,2356,789,22744
2.25,96.546391752577,0.0036154270172119,276.59250075837,0.4384858044164,-0.017842981760509,10,19599,2356,748,22703
2.5,96.504758128469,0.0035785675048828,279.44142415521,0.42261904761905,0.023790642347336,11,19599,2356,605,22560
2.75,96.504758128469,0.0035957813262939,278.1036746277,0.42261904761905,0.023790642347336,12,19599,2356,561,22516
3,96.506740681998,0.0035262107849121,283.59053414469,0.42559523809524,0.021808088818403,13,19599,2356,537,22492
3.25,96.512688342585,0.0035086154937744,285.01270708471,0.46290801186944,0.015860428231562,14,19599,2356,442,22397
3.5,96.423473433783,0.0034965991973877,285.99217226472,0.45,0.10507533703409,15,19599,2356,388,22343


==> plotdata-merged/outp-eval2-mode_thr3-pictureset4-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
94.113798572561,0.027958154678345,35.767739734789,0.55936073059361


==> plotdata-merged/outp-eval2-mode_thr3-pictureset4-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,94.113798572561,0.004177188873291,239.39544759252,0.55936073059361,0.04559873116574,1,20444,2245,1302,23991
0.25,94.113798572561,0.0041711807250977,239.74027161736,0.55936073059361,0.04559873116574,2,20444,2245,1290,23979
0.5,94.113798572561,0.0041070461273193,243.48399530947,0.55936073059361,0.04559873116574,3,20444,2245,1235,23924
0.75,94.125693893735,0.0040547847747803,246.62221438231,0.55936073059361,0.033703409992071,4,20444,2245,1128,23817
1,94.127676447264,0.0039674282073975,252.05245003185,0.55808656036446,0.031720856463124,5,20444,2245,977,23666
1.25,94.117763679619,0.0039133548736572,255.53522036335,0.55808656036446,0.04163362410786,6,20444,2245,927,23616
1.5,94.111816019033,0.0039469718933105,253.35878415928,0.55079006772009,0.047581284694687,7,20444,2245,828,23517
1.75,94.072164948454,0.0037862300872803,264.11495787313,0.52267818574514,0.087232355273599,8,20444,2245,729,23418
2,94.030531324346,0.0037436485290527,267.11909310916,0.50526315789474,0.12886597938144,9,20444,2245,649,23338
2.25,93.978984932593,0.0036910057067871,270.92886856316,0.4852652259332,0.18041237113403,10,20444,2245,545,23234
2.5,93.923473433783,0.0036574363708496,273.41555630883,0.47329650092081,0.23592386994449,11,20444,2245,513,23202
2.75,93.925455987312,0.0036377906799316,274.89212216542,0.48256880733945,0.23394131641555,12,20444,2245,448,23137
3,93.820380650278,0.0035784244537354,279.4525951096,0.45744680851064,0.33901665344965,13,20444,2245,356,23045
3.25,93.812450436162,0.0035392284393311,282.54745833502,0.46531302876481,0.34694686756542,14,20444,2245,214,22903
3.5,93.743061062649,0.0035258293151855,283.62121662925,0.44517184942717,0.41633624107851,15,20444,2245,161,22850


==> plotdata-merged/outp-eval2-mode_thr3-pictureset9-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
97.569389373513,0.02785701751709,35.897597414602,0.5773381294964


==> plotdata-merged/outp-eval2-mode_thr3-pictureset9-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,97.569389373513,0.0054512023925781,183.44576627012,0.5773381294964,0.079302141157811,1,20500,5438,3283,29221
0.25,97.569389373513,0.0054337978363037,184.03334649642,0.5773381294964,0.079302141157811,2,20500,5438,3249,29187
0.5,97.565424266455,0.0053115844726563,188.26773915542,0.5773381294964,0.083267248215691,3,20500,5438,3057,28995
0.75,97.571371927042,0.0051090240478516,195.73209885761,0.5773381294964,0.077319587628864,4,20500,5438,2843,28781
1,97.569389373513,0.0048182010650635,207.54634073927,0.5773381294964,0.079302141157811,5,20500,5438,2557,28495
1.25,97.557494052339,0.0046291828155518,216.02084856975,0.5773381294964,0.091197462331479,6,20500,5438,2342,28280
1.5,97.5753370341,0.0044809341430664,223.16775209637,0.5773381294964,0.07335448057097,7,20500,5438,2134,28072
1.75,97.59318001586,0.0044375896453857,225.34756025488,0.5773381294964,0.055511498810461,8,20500,5438,1993,27931
2,97.515860428232,0.0043987274169922,227.33847888301,0.55154639175258,0.13283108643932,9,20500,5438,1856,27794
2.25,97.484139571768,0.0043619632720947,229.25456672169,0.54222972972973,0.16455194290245,10,20500,5438,1767,27705
2.5,97.436558287074,0.0043330192565918,230.78595796192,0.53366174055829,0.21213322759714,11,20500,5438,1644,27582
2.75,97.383029341792,0.0042618274688721,234.64112691185,0.52166934189406,0.26566217287866,12,20500,5438,1570,27508
3,97.345360824742,0.0042352676391602,236.11258725512,0.49519230769231,0.30333068992861,13,20500,5438,1473,27411
3.25,97.315622521808,0.0042889595031738,233.15678295866,0.48644338118022,0.33306899286281,14,20500,5438,1342,27280
3.5,97.29381443299,0.0042470455169678,235.45780143038,0.47551342812006,0.3548770816812,15,20500,5438,1219,27157


==> plotdata-merged/outp-eval2-mode_thrFactor-pictureset10-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
93.170103092784,0.51095881462097,1.9571049004053,0.51117318435754


==> plotdata-merged/outp-eval2-mode_thrFactor-pictureset10-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,93.170103092784,0.75186514854431,1.3300257392381,0.51117318435754,0,1,740782,183318,47698,971798
0.25,93.183980967486,0.20550584793091,4.8660415753045,0.50974930362117,-0.013877874702615,2,429764,9062,3724,442550
0.5,93.174068199841,0.084237432479858,11.871207022354,0.50555555555556,-0.0039651070578941,3,72269,7665,3073,83007
0.75,93.148295003965,0.067059278488159,14.912179530482,0.53333333333333,0.021808088818403,4,28129,6965,2728,37822
1,93.00753370341,0.063034868240356,15.864235587626,0.49008498583569,0.16256938937352,5,23330,6304,2425,32059
1.25,92.902458366376,0.060515260696411,16.524757366852,0.44262295081967,0.26764472640761,6,21331,5752,2049,29132
1.5,92.791435368755,0.057806444168091,17.299109370785,0.43296089385475,0.37866772402855,7,19778,5175,1886,26839
1.75,92.817208564631,0.055710363388062,17.949981640477,0.38196286472149,0.35289452815226,8,18664,4799,1678,25141
2,92.807295796987,0.05380973815918,18.58399676731,0.34316353887399,0.36280729579698,9,17960,4431,1479,23870
2.25,92.741871530531,0.051406145095825,19.452927235371,0.2860824742268,0.42823156225218,10,17044,4039,1109,22192
2.5,92.727993655829,0.049169254302979,20.337912668719,0.27948717948718,0.44210943695479,11,16352,3467,1026,20845
2.75,92.662569389374,0.048030042648315,20.820302145517,0.27088607594937,0.50753370340999,12,15635,3174,889,19698
3,92.662569389374,0.04591178894043,21.780898176229,0.25124378109453,0.50753370340999,13,14678,2788,796,18262
3.25,92.636796193497,0.044708299636841,22.367211639066,0.25866050808314,0.53330689928627,14,13979,2377,723,17079
3.5,92.628865979381,0.043556976318359,22.958434779562,0.23399558498896,0.54123711340206,15,13563,2174,508,16245


==> plotdata-merged/outp-eval2-mode_thrFactor-pictureset15-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
96.217287866772,0.51142244338989,1.9553306917304,0.48053691275168


==> plotdata-merged/outp-eval2-mode_thrFactor-pictureset15-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.217287866772,0.75779891014099,1.3196112934683,0.48053691275168,0,1,744879,186266,47945,979090
0.25,96.211340206186,0.21444416046143,4.6632186106083,0.47248322147651,0.0059476605868412,2,475398,5672,2759,483829
0.5,96.209357652657,0.079489231109619,12.580320453986,0.47510094212651,0.0079302141157882,3,67269,5061,2529,74859
0.75,96.185567010309,0.06195240020752,16.141424652642,0.45687331536388,0.031720856463124,4,17871,4661,2419,24951
1,96.213322759715,0.058975982666016,16.956054902265,0.47043010752688,0.0039651070578941,5,13581,4245,2243,20069
1.25,96.074544012688,0.057944011688232,17.258038766465,0.45250659630607,0.14274385408406,6,12261,3998,2083,18342
1.5,95.80888183981,0.055426025390625,18.042065851778,0.38571428571429,0.40840602696274,7,11574,3734,1901,17209
1.75,95.681998413957,0.054268407821655,18.426927196507,0.35404454865182,0.53528945281523,8,11046,3581,1790,16417
2,95.622521808089,0.052827835083008,18.929414738058,0.34149184149184,0.59476605868359,9,10450,3411,1685,15546
2.25,95.519429024584,0.052238178253174,19.143087171866,0.32989690721649,0.69785884218874,10,9934,3137,1611,14682
2.5,95.473830293418,0.050754737854004,19.702594127794,0.31354983202688,0.74345757335448,11,9527,3048,1504,14079
2.75,95.400475812847,0.050552415847778,19.781448289458,0.29212253829322,0.81681205392546,12,9279,2979,1338,13596
3,95.41435368755,0.049580144882202,20.169364215774,0.28328008519702,0.80293417922285,13,8986,2854,1252,13092
3.25,95.396510705789,0.048568630218506,20.589421515515,0.28197064989518,0.82077716098335,14,8772,2759,1152,12683
3.5,95.315226011102,0.047734212875366,20.949334654601,0.27568667344863,0.9020618556701,15,8436,2703,1066,12205


==> plotdata-merged/outp-eval2-mode_thrFactor-pictureset16-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
94.829500396511,0.51554613113403,1.9396906302067,0.70283018867925


==> plotdata-merged/outp-eval2-mode_thrFactor-pictureset16-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,94.829500396511,0.7741295337677,1.2917734776672,0.70283018867925,0,1,757399,191002,49173,997574
0.25,94.859238699445,0.26861987113953,3.7227327813011,0.69976359338061,-0.029738302934192,2,516710,22622,7903,547235
0.5,94.837430610626,0.14447956085205,6.9213942380681,0.69882352941176,-0.0079302141157882,3,166380,18624,6545,191549
0.75,94.781919111816,0.11057925224304,9.0432877751977,0.65022421524664,0.047581284694687,4,81284,16524,5715,103523
1,94.760111022998,0.099342060089111,10.066229743001,0.65454545454545,0.069389373513076,5,62261,14470,5129,81860
1.25,94.710547184774,0.089169597625732,11.21458464125,0.65022421524664,0.11895321173671,6,54679,12945,4341,71965
1.5,94.514274385408,0.080230379104614,12.464106628439,0.61715481171548,0.3152260111023,7,49755,11160,3566,64481
1.75,94.365582870738,0.07259349822998,13.775338348235,0.61190965092402,0.46391752577318,8,46503,9267,2732,58502
2,94.183187946075,0.06689977645874,14.947733055831,0.58917835671343,0.64631245043616,9,43500,7819,2171,53490
2.25,94.149484536082,0.061177587509155,16.345855413968,0.60896130346232,0.68001586042823,10,40709,6451,1732,48892
2.5,93.887787470262,0.056248044967651,17.778395686021,0.5959595959596,0.941712926249,11,37614,5426,1345,44385
2.75,93.786677240285,0.052697658538818,18.97617517984,0.60905349794239,1.0428231562252,12,34634,4508,948,40090
3,93.749008723236,0.050596237182617,19.764315602971,0.60373443983402,1.0804916732752,13,31743,3683,830,36256
3.25,93.705392545599,0.048160266876221,20.764004538641,0.58726899383984,1.124107850912,14,29201,3095,669,32965
3.5,93.691514670896,0.046739673614502,21.395100193634,0.57373737373737,1.1379857256146,15,26894,2747,593,30234


==> plotdata-merged/outp-eval2-mode_thrFactor-pictureset3-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
96.528548770817,0.5108455657959,1.9575387689663,0.47987616099071


==> plotdata-merged/outp-eval2-mode_thrFactor-pictureset3-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.528548770817,0.77592258453369,1.2887883661757,0.47987616099071,0,1,759201,190511,49326,999038
0.25,96.570182394925,0.21173853874207,4.7228058054097,0.48136645962733,-0.041633624107845,2,501711,6688,2802,511201
0.5,96.595955590801,0.078561735153198,12.728843094542,0.48125,-0.067406819984143,3,105657,3515,1445,110617
0.75,96.576130055511,0.052052593231201,19.211338723478,0.4559748427673,-0.047581284694687,4,33074,2710,1250,37034
1,96.564234734338,0.046518182754517,21.496970448677,0.43710691823899,-0.035685963521018,5,19599,2356,1086,23041
1.25,96.564234734338,0.044178152084351,22.635623103716,0.43396226415094,-0.035685963521018,6,14942,2234,948,18124
1.5,96.548374306106,0.043412923812866,23.034615321248,0.43125,-0.019825535289456,7,12795,2198,966,15959
1.75,96.548374306106,0.042222547531128,23.684028048349,0.44968553459119,-0.019825535289456,8,11215,1994,862,14071
2,96.534496431404,0.041894006729126,23.869762719658,0.45,-0.0059476605868412,9,10023,1918,781,12722
2.25,96.548374306106,0.041071081161499,24.348032039084,0.49689440993789,-0.019825535289456,10,9321,1836,761,11918
2.5,96.473037272006,0.040578126907349,24.643818633701,0.46376811594203,0.055511498810461,11,8534,1777,605,10916
2.75,96.469072164948,0.040618181228638,24.619516919555,0.46220930232558,0.059476605868355,12,8030,1723,585,10338
3,96.471054718477,0.03956937789917,25.272067772917,0.4402332361516,0.057494052339408,13,7521,1643,556,9720
3.25,96.451229183188,0.039151382446289,25.541882240605,0.42898550724638,0.077319587628864,14,6909,1599,468,8976
3.5,96.322363203807,0.038684034347534,25.850457866315,0.42440318302387,0.20618556701031,15,6636,1530,329,8495


==> plotdata-merged/outp-eval2-mode_thrFactor-pictureset4-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
94.159397303727,0.51217179298401,1.9524698815876,0.64090909090909


==> plotdata-merged/outp-eval2-mode_thrFactor-pictureset4-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,94.159397303727,0.77273259162903,1.29410873934,0.64090909090909,0,1,759358,190924,49325,999607
0.25,94.21094369548,0.21919074058533,4.5622365129549,0.64883720930233,-0.051546391752566,2,504630,7375,2764,514769
0.5,94.199048374306,0.084205150604248,11.875758107718,0.6440281030445,-0.039651070578898,3,119086,3699,1423,124208
0.75,94.127676447264,0.056126594543457,17.816865750259,0.59669811320755,0.031720856463124,4,38174,2793,1091,42058
1,94.127676447264,0.048619174957275,20.568016649373,0.55808656036446,0.031720856463124,5,20444,2245,977,23666
1.25,94.117763679619,0.046394062042236,21.554482534632,0.54090909090909,0.04163362410786,6,15463,1990,919,18372
1.5,94.088025376685,0.045125579833984,22.160380069995,0.527352297593,0.071371927042037,7,12636,1889,817,15342
1.75,94.034496431404,0.043298721313477,23.095370248007,0.50526315789474,0.12490087232355,8,10676,1831,752,13259
2,93.963124504362,0.042131996154785,23.734930486706,0.45180722891566,0.19627279936559,9,9061,1718,643,11422
2.25,93.911578112609,0.041588306427002,24.045220541867,0.43155893536122,0.24781919111817,10,7797,1613,539,9949
2.5,93.828310864393,0.040402841567993,24.750734383796,0.4115523465704,0.33108643933386,11,7234,1522,524,9280
2.75,93.828310864393,0.039853239059448,25.092063370516,0.41769911504425,0.33108643933386,12,6687,1333,452,8472
3,93.745043616178,0.038853788375854,25.737516000407,0.38515901060071,0.41435368754956,13,6079,1296,376,7751
3.25,93.673671689136,0.038498640060425,25.974943489704,0.3695652173913,0.4857256145916,14,5786,1226,295,7307
3.5,93.639968279144,0.037593746185303,26.6001689502,0.35749588138386,0.51942902458367,15,5553,1175,193,6921


==> plotdata-merged/outp-eval2-mode_thrFactor-pictureset9-baseline.csv <==
accPixel,time,throughput,IoUSingleClass
97.648691514671,0.51299638748169,1.9493314658784,0.60035523978686


==> plotdata-merged/outp-eval2-mode_thrFactor-pictureset9-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,97.648691514671,0.75829939842224,1.318740331432,0.60035523978686,0,1,743065,185250,47971,976286
0.25,97.648691514671,0.22547783851624,4.435025661859,0.60535714285714,0,2,493783,8221,3889,505893
0.5,97.662569389374,0.088893842697144,11.249373068582,0.60431654676259,-0.013877874702629,3,88660,6871,3128,98659
0.75,97.626883425852,0.066111469268799,15.125968475064,0.58951175406872,0.021808088818389,4,27590,6115,2836,36541
1,97.569389373513,0.061162185668945,16.349971621563,0.5773381294964,0.079302141157811,5,20500,5438,2557,28495
1.25,97.519825535289,0.059470987319946,16.814921780601,0.57039711191336,0.12886597938143,6,18697,4983,2369,26049
1.5,97.474226804124,0.057371807098389,17.430163883196,0.56912028725314,0.17446471054718,7,17476,4646,2185,24307
1.75,97.402854877082,0.055154943466187,18.130741093281,0.52430555555556,0.24583663758921,8,16416,4281,1934,22631
2,97.285884218874,0.053330612182617,18.750956703361,0.47635135135135,0.36280729579698,9,15432,4081,1806,21319
2.25,97.151070578906,0.05250358581543,19.046318160352,0.44781144781145,0.49762093576526,10,14611,3843,1728,20182
2.5,97.053925455987,0.051287412643433,19.497961555447,0.40098199672668,0.59476605868358,11,13979,3584,1592,19155
2.75,97.040047581285,0.05010781288147,19.956967636275,0.39708265802269,0.60864393338619,12,13250,3412,1511,18173
3,97.020222045995,0.049348974227905,20.263845716058,0.39418416801292,0.62846946867565,13,12581,3307,1463,17351
3.25,96.996431403648,0.048662757873535,20.549595701066,0.38225806451613,0.65226011102298,14,12072,3145,1334,16551
3.5,96.97462331483,0.047692012786865,20.967871590343,0.36925515055468,0.67406819984139,15,11631,2929,1182,15742

